Cascade Image Matting with Deformable Graph Refinement

Image matting refers to the estimation of the opacity of foreground objects. It requires correct contours and fine details of foreground objects for the matting results. To better accomplish human image matting tasks, we propose the Cascade Image Matting Network with Deformable Graph Refinement, which can automatically predict precise alpha mattes from single human images without any additional inputs. We adopt a network cascade architecture to perform matting from low-to-high resolution, which corresponds to coarse-to-fine optimization. We also introduce the Deformable Graph Refinement (DGR) module based on graph neural networks (GNNs) to overcome the limitations of convolutional neural networks (CNNs). The DGR module can effectively capture long-range relations and obtain more global and local information to help produce finer alpha mattes. We also reduce the computation complexity of the DGR module by dynamically predicting the neighbors and apply DGR module to higher--resolution features. Experimental results demonstrate the ability of our CasDGR to achieve state-of-the-art performance on synthetic datasets and produce good results on real human images.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> reviews.txt <==

审稿人1：
1. 引言中在第一部分的缺点中，应该提出其他多趟或者迭代优化的例子
    但是感觉没有，所以就提一句就我们所知，目前没有multi-pass结构的抠图网络
    或者补充一些级联的分割网络相关工作上去？

2. 文本和题目中的人像抠图需要更明确一些
    ICCV题目应该不能改了，摘要中的人像可以更明确一些

3. 290行的small computation cost

4. 一个dgr模块可以捕捉多少长距离依赖？
    可视化一下？

(不做了)5. alphamatting.com数据集
    lfm没有，bgm没有

(已做)6. 用compostition-1k自带的三分图做实验，并且报告结果

7. 实验中的指标尺度问题，需要进一步解释
    BGM并没有解释，感觉突然解释会很突兀，放补充材料或者rebuttal也可以

(已改) 8. 小问题：公式后的逗号，然后下一句话如果是解释公式就用小写+取消缩进

(已改)9. 46-48行 i变斜体

10. 374行，是不应该用a node这种表述吗？

审稿人2：
1. 级联和dgr都不是专门为无三分图的人像抠图设计的，也可以用于带三分图的抠图

2. 讨论DGR与RepGraph的区别

审稿人3：
1. contributions和insights并不清楚，缺乏必要的解释

2. DGR的实现是不明确的。尽管在377行和432行中提供了公式和图片，但仍然不完全理解它的工作原理。

3. 先前的几份人像抠图工作

4. 可变形卷积的作用大于DGR，MSE减少了0.0007，SAD减少了0.49，觉得太少

5. 23行 摘要中，CNN的缺点是什么，DGR如何解决

6. 86行 单趟的缺点是什么？95行 人类的抠图逻辑具体是什么？

7. CNN的优化方法受到卷积核大小和感受野的限制，有什么证据支持？仅对细长物体有约束？

8. DGR是如何工作的？看不到任何关于K的解释，对完全理解DGR的过程感到困惑。是否有实验证明DGR已经获得了长距离信息？

9. alphamatting和distinction-646数据集上的实验，补充更多方法（SHM[3], IndexNet[4], Context-Aware Matting[5], HAttMatting[2])
    IN和Context效果很差，hatt没有源码，shm应该也没有源码

10. 512的分辨率受到限制。事实上，以往的方法几乎都是在全分辨率下进行推理，这样有利于自然图像的提取。
    补充说明一下，可以扩展到全分辨率？

(感觉没法改，failure case也不好找)11. 至于自然图像的效果，我担心是精挑细选的。

12. 不同尺度三分图的实验是冗余的，lfm和hatt做了
    但是lfm没做吧，hatt也没做，bgm倒是做过几种方法的
    放补充材料？

（此处已改）13. 表述太强烈，去掉一些very good一类的

14. 由于DGR的输出和输入都是特征映射，并且嵌入在解码器和sigmoid层的尾部之间，我发现将DGR称为后处理是不合适的。

